A System Level Analysis for Integrated Sensing and Communication

In this work, we provide a system level analysis of integrated sensing and communication (ISAC) systems, where a setup with a mono-static dual-functional radar communication base station is assumed. We derive the ISAC signal-to-noise ratio (SNR) equation that relates communication and radar SNR for different distances. We also derive the ISAC range equation, which can be used for sensing-assisted beamforming applications. Specifically, we show that increasing the frequency and bandwidth is more favorable to the radar application in terms of relative SNR and range while increasing the transmit power is more favorable to communications. Numerical examples reveal that if the range for communication and radar is desired to be in the same order, the ISAC system should operate in mmWave or sub-THz bands, whereas sub-6GHz allows scenarios where the communication range is of orders of magnitude higher than that of radar.

==> figs/generate/data/EXIT_dec.dat <==
0.0052547 0.0085113
0.0053691 0.010067
0.0052385 0.012035
0.0051675 0.014526
0.0053058 0.017673
0.0053651 0.021646
0.0051888 0.026654
0.0053803 0.032958
0.0053759 0.040877
0.0054352 0.050796
0.0055117 0.063183
0.0056237 0.078589
0.0056424 0.097659
0.0053666 0.12112
0.0052332 0.14978
0.0056088 0.18449
0.0071318 0.22605
0.012397 0.27518
0.032852 0.33234
0.11192 0.39756
0.34532 0.47024
0.70708 0.54891
0.93293 0.6311
0.99197 0.7133
0.99945 0.79116
0.99998 0.86011
1 0.91617
1 0.95701
1 0.98261
1 0.99535


==> figs/generate/data/EXIT_dec.txt <==
0.00525469520956117,0.00851131905851044
0.00536912090854999,0.0100667439023572
0.00523848170538025,0.0120354672103757
0.00516751371784544,0.0145256226993824
0.00530581055825252,0.0176726348982983
0.00536506000186276,0.021645518794029
0.00518882858274819,0.0266542900052054
0.00538033696054571,0.0329584746294288
0.00537591695421967,0.0408765561105141
0.00543521357006772,0.0507959443084918
0.00551169898746088,0.063182657534476
0.00562370984023592,0.0785893217661953
0.00564239196043445,0.0976592605409107
0.0053665589339864,0.121123335112208
0.00523322653156928,0.149784803573611
0.00560878584061088,0.184485911297799
0.0071318337844383,0.226048518630984
0.0123966442420025,0.27518047367458
0.0328516503502734,0.332340812003336
0.111918759549118,0.397561998639428
0.345321095238117,0.470238638043832
0.707075163287071,0.548911555376665
0.932925880818206,0.631104165813323
0.991966820009311,0.71329943548026
0.999453031896203,0.791164972886538
0.999977677225393,0.860111814664587
0.999999999999984,0.916173872122998
1.00000000000106,0.957008453051226
0.999999999997776,0.982613956129358
1.00000000000093,0.995351334775744


==> figs/generate/data/EXIT_eq_SC.dat <==
0.0085113 0.49528
0.015163 0.49972
0.029279 0.50512
0.058747 0.52067
0.11827 0.5483
0.23112 0.60433
0.42101 0.69204
0.67703 0.80511
0.90498 0.90479
0.99535 0.94265


==> figs/generate/data/EXIT_eq_SC.txt <==
0.00851131905851044,0.49528055497507
0.0151628161836592,0.499722821956519
0.0292787653581903,0.505115206012203
0.0587473430886793,0.520674386250834
0.118274743496854,0.548298354626334
0.231122710487679,0.604334805382618
0.421011706562297,0.692042697863356
0.677031238215247,0.805109916033473
0.904982515562606,0.904786264691438
0.995351334775744,0.942647392878973


==> figs/generate/data/EXIT_eq_SWH_MAP_Q2.dat <==
0.0085113 0.42518
0.015163 0.42674
0.029279 0.43124
0.058747 0.44118
0.11827 0.46018
0.23112 0.49812
0.42101 0.56056
0.67703 0.63649
0.90498 0.71214
0.99535 0.74479


==> figs/generate/data/EXIT_eq_SWH_MAP_Q2.txt <==
0.00851131905851044,0.42517712162844
0.0151628161836592,0.42673983178302
0.0292787653581903,0.431243752913006
0.0587473430886793,0.441177371387568
0.118274743496854,0.460182619771636
0.231122710487679,0.498116135576043
0.421011706562297,0.560558350376542
0.677031238215247,0.636491312551305
0.904982515562606,0.712144375323892
0.995351334775744,0.744787879205322


==> figs/generate/data/EXIT_eq_SWH_MAP_Q2_J16.dat <==
0.0085113 0.37349
0.015163 0.37108
0.029279 0.37569
0.058747 0.3856
0.11827 0.41123
0.23112 0.46959
0.42101 0.57762
0.67703 0.71752
0.90498 0.84352
0.99535 0.89315


==> figs/generate/data/EXIT_eq_SWH_MAP_Q2_J16.txt <==
0.00851131905851044,0.373489958588871
0.0151628161836592,0.371076213955497
0.0292787653581903,0.375690088824809
0.0587473430886793,0.385603374611315
0.118274743496854,0.411225524180612
0.231122710487679,0.469594474591515
0.421011706562297,0.577616409884404
0.677031238215247,0.717518947333164
0.904982515562606,0.843520496345736
0.995351334775744,0.893149637754976


==> figs/generate/data/EXIT_eq_SWH_MAP_Q4.dat <==
0.0085113 0.43572
0.015163 0.43831
0.029279 0.44307
0.058747 0.45415
0.11827 0.47712
0.23112 0.52434
0.42101 0.61011
0.67703 0.74006
0.90498 0.87689
0.99535 0.93829


==> figs/generate/data/EXIT_eq_SWH_MAP_Q4.txt <==
0.00851131905851044,0.435724047655719
0.0151628161836592,0.438305493672237
0.0292787653581903,0.443070939361004
0.0587473430886793,0.45415173452758
0.118274743496854,0.477117547127242
0.231122710487679,0.524338672181145
0.421011706562297,0.610108165766365
0.677031238215247,0.740055160668343
0.904982515562606,0.876890592803735
0.995351334775744,0.938285356263108


==> figs/generate/data/EXIT_eq_SWH_MAP_Q4_J16.dat <==
0.0085113 0.39188
0.015163 0.39589
0.029279 0.40164
0.058747 0.41797
0.11827 0.46113
0.23112 0.52906
0.42101 0.64749
0.67703 0.79803
0.90498 0.93322
0.99535 0.99263


==> figs/generate/data/EXIT_eq_SWH_MAP_Q4_J16.txt <==
0.00851131905851044,0.391880027377549
0.0151628161836592,0.395885919643486
0.0292787653581903,0.40164008161629
0.0587473430886793,0.417966834203018
0.118274743496854,0.461131299726139
0.231122710487679,0.529061283604189
0.421011706562297,0.64748573656071
0.677031238215247,0.798034864001231
0.904982515562606,0.933222723304712
0.995351334775744,0.992625418402301


==> figs/generate/data/EXIT_eq_SWH_MAP_Q8.dat <==
0.0085113 0.44806
0.015163 0.45125
0.029279 0.45707
0.058747 0.46965
0.11827 0.4942
0.23112 0.54512
0.42101 0.63488
0.67703 0.76619
0.90498 0.88958
0.99535 0.94037


==> figs/generate/data/EXIT_eq_SWH_MAP_Q8.txt <==
0.00851131905851044,0.448062311904401
0.0151628161836592,0.451249235794543
0.0292787653581903,0.457066371154733
0.0587473430886793,0.469654145370685
0.118274743496854,0.494203923429799
0.231122710487679,0.545122016171378
0.421011706562297,0.634884814457441
0.677031238215247,0.766189020277725
0.904982515562606,0.889577700450092
0.995351334775744,0.940374458565969


==> figs/generate/data/EXIT_eq_SWH_MMSE.dat <==
0.0085113 0.40497
0.015163 0.40662
0.029279 0.40945
0.058747 0.41569
0.11827 0.42928
0.23112 0.46074
0.42101 0.52677
0.67703 0.6504
0.90498 0.82263
0.99535 0.93267


==> figs/generate/data/EXIT_eq_SWH_MMSE.txt <==
0.00851131905851044,0.405197920926935
0.0151628161836592,0.406175380217538
0.0292787653581903,0.408297526074204
0.0587473430886793,0.414855831491092
0.118274743496854,0.429259287036519
0.231122710487679,0.460210334432554
0.421011706562297,0.526077839835898
0.677031238215247,0.649356715370374
0.904982515562606,0.818123604816406
0.995351334775744,0.930458575557549


==> figs/generate/data/EXIT_eq_SWH_MMSE_J16.dat <==
0.0085113 0.36239
0.015163 0.36329
0.029279 0.36577
0.058747 0.36958
0.11827 0.38003
0.23112 0.40363
0.42101 0.4523
0.67703 0.5628
0.90498 0.78372
0.99535 0.96476


==> figs/generate/data/EXIT_eq_SWH_MMSE_J16.txt <==
0.00851131905851044,0.362260850689207
0.0151628161836592,0.362768428785099
0.0292787653581903,0.36591080432063
0.0587473430886793,0.370392904117888
0.118274743496854,0.381512542752672
0.231122710487679,0.404593280685439
0.421011706562297,0.451406580029702
0.677031238215247,0.55953769641195
0.904982515562606,0.785145779270122
0.995351334775744,0.962337350936778


==> figs/generate/data/FER_16QAM.dat <==
16 0.97917 12 1 12 1
18 0.77687 13.75 0.84212 13.75 0.97035
20 0.29493 15.5 0.35329 15.5 0.45066
22 0.036437 17.25 0.035503 17.25 0.059187
24 0.0029401 19 0.0044121 19 0.0033701


==> figs/generate/data/FER_4QAM.dat <==
2 1 2 1 3 1 3 1 3 1
4.5 1 4.25 0.9125 4.625 0.74161 4.375 0.79591 4.125 0.78773
7 0.78036 6.5 0.18223 6.25 0.19131 5.75 0.29605 5.25 0.2685
9.5 0.10102 8.75 0.012356 7.875 0.022493 7.125 0.03384 6.375 0.045421
12 0.0038669 11 0.0021602 9.5 0.0016928 8.5 0.0024182 7.5 0.0024436

